Tandem Blocks in Deep Convolutional Neural Networks

Due to the success of residual networks (resnets) and related architectures, shortcut connections have quickly become standard tools for building convolutional neural networks. The explanations in the literature for the apparent effectiveness of shortcuts are varied and often contradictory. We hypothesize that shortcuts work primarily because they act as linear counterparts to nonlinear layers. We test this hypothesis by using several variations on the standard residual block, with different types of linear connections, to build small image classification networks. Our experiments show that other kinds of linear connections can be even more effective than the identity shortcuts. Our results also suggest that the best type of linear connection for a given application may depend on both network width and depth.

==> Data/c100_deep2.csv <==
epochs,a,b,c,d,e
1,10.47,9.50,10.07,10.26,10.72
2,17.70,18.32,18.02,16.53,18.19
3,22.09,23.81,25.18,22.70,23.11
4,26.96,27.91,30.09,26.58,27.91
5,32.16,31.42,35.73,31.46,30.37
6,33.57,35.21,38.19,34.76,35.75
7,36.82,38.02,40.85,37.47,37.81
8,37.63,38.68,42.85,41.05,40.50
9,41.28,41.77,45.07,41.84,41.67
10,42.92,42.67,45.64,43.69,43.76
11,42.99,44.45,47.57,44.72,44.67
12,44.31,45.05,47.48,44.72,45.96
13,45.06,45.20,47.72,45.98,46.85
14,45.61,46.25,49.92,47.54,47.82
15,47.03,46.62,50.15,48.12,47.78
16,47.86,47.11,51.33,49.55,50.03
17,46.86,47.70,53.64,49.48,50.27
18,48.63,48.89,52.69,49.44,50.07
19,49.26,49.37,53.06,49.83,51.87
20,49.97,50.19,54.38,50.77,52.06
21,49.37,50.36,54.44,51.89,52.75
22,51.37,51.11,54.67,52.51,54.35
23,51.03,50.54,55.33,51.94,54.20
24,52.17,51.70,55.57,53.50,53.23
25,52.75,52.70,56.08,54.65,54.42
26,52.83,52.62,56.42,53.29,55.32
27,53.27,53.24,55.96,54.53,54.85
28,53.56,52.89,56.28,53.77,56.25
29,54.18,53.56,57.65,54.14,56.07
30,53.93,53.04,56.80,54.56,56.61
31,53.53,53.67,58.09,54.92,55.37
32,54.01,55.08,57.63,54.77,56.54
33,53.86,54.22,59.09,54.86,57.74
34,55.02,54.45,58.77,55.78,56.68
35,53.61,54.55,58.76,56.20,57.34
36,55.56,55.76,59.33,56.93,56.69
37,55.36,55.83,59.40,56.47,57.83
38,55.71,55.78,59.51,56.60,56.71
39,54.88,54.50,58.92,56.85,58.31
40,55.58,55.12,58.66,56.63,57.42
41,56.37,55.39,58.68,56.08,57.85
42,56.26,55.33,60.17,58.09,57.67
43,56.04,56.97,60.06,57.77,58.57
44,56.10,55.56,58.22,57.19,58.84
45,55.91,56.44,58.53,57.97,58.54
46,55.99,56.67,59.47,59.07,58.62
47,56.53,56.31,59.20,57.84,58.90
48,56.67,56.83,60.13,58.67,58.53
49,56.72,56.81,59.83,57.61,57.87
50,56.81,57.47,60.72,57.80,58.65
51,57.09,57.43,60.49,58.05,59.05
52,56.98,56.94,60.21,57.67,58.83
53,57.35,56.95,61.39,56.52,59.01
54,57.32,57.57,60.37,58.35,58.66
55,57.24,57.94,60.59,58.45,59.79
56,58.12,57.16,61.32,57.73,59.50
57,58.53,58.25,61.33,57.99,59.50
58,58.13,57.49,61.28,57.83,59.82
59,59.02,57.65,60.90,58.82,59.99
60,57.57,58.42,61.69,59.21,60.01
61,58.01,57.76,61.55,59.65,59.97
62,59.06,57.69,61.33,59.80,60.19
63,58.14,57.71,60.91,59.78,59.75
64,57.86,58.37,60.55,59.62,59.63
65,58.22,58.02,61.42,59.42,59.14
66,58.47,57.56,61.70,59.98,59.39
67,58.18,59.19,61.80,59.68,59.93
68,58.13,59.26,62.09,60.05,59.96
69,58.34,58.98,62.49,60.00,60.22
70,58.04,58.79,62.02,59.68,61.23
71,58.70,58.42,61.58,59.67,60.31
72,58.28,58.24,62.47,60.03,60.95
73,58.95,58.94,61.67,59.42,60.44
74,58.10,58.63,61.72,60.23,59.39
75,59.51,58.56,62.46,59.22,60.72
76,58.71,58.60,62.16,59.86,60.58
77,58.74,58.01,62.27,60.19,61.28
78,59.82,59.40,61.85,60.41,60.72
79,59.06,59.65,62.10,60.44,60.02
80,59.28,59.88,61.33,60.38,60.74
81,59.24,59.83,62.69,60.49,61.75
82,59.56,59.34,62.65,60.29,61.26
83,59.63,59.38,62.24,59.96,61.71
84,59.54,59.58,61.94,61.45,61.57
85,59.46,58.58,61.74,60.78,62.17
86,58.39,59.83,61.69,60.30,60.76
87,58.91,60.18,62.65,60.26,61.79
88,60.06,58.99,62.18,60.49,60.50
89,59.55,59.12,62.69,60.13,61.06
90,59.96,60.61,61.70,61.32,61.46
91,60.50,59.89,62.60,61.40,60.97
92,62.91,62.89,66.73,64.97,63.90
93,63.06,62.66,66.89,65.02,64.34
94,63.24,62.89,66.45,65.88,65.05
95,62.95,62.98,67.15,65.22,64.14
96,63.53,62.90,67.30,65.26,64.67
97,63.32,62.76,66.58,65.23,64.31
98,63.40,63.38,66.76,65.44,64.68
99,63.13,63.16,67.20,65.08,64.17
100,63.50,63.63,67.22,65.97,64.72
101,63.06,63.42,67.10,65.35,64.48
102,63.00,62.94,66.55,65.68,64.76
103,63.51,63.32,67.12,65.72,64.31
104,63.69,63.06,67.29,65.57,64.25
105,63.48,63.22,66.72,66.02,64.44
106,63.54,62.97,66.97,66.20,64.43
107,63.33,63.35,66.95,65.69,64.70
108,63.58,62.71,67.05,65.84,64.52
109,63.52,63.21,66.98,65.48,64.29
110,63.19,63.48,66.91,65.58,64.73
111,63.44,63.64,66.92,65.71,65.28
112,63.26,63.24,67.14,65.97,65.00
113,63.50,63.58,66.90,65.23,64.37
114,62.66,63.70,66.72,66.04,64.84
115,63.39,63.52,66.65,65.24,64.52
116,63.51,63.52,66.96,65.55,64.80
117,63.45,63.96,67.22,66.13,64.79
118,63.50,63.78,67.00,65.72,65.00
119,63.41,63.16,66.58,65.36,64.92
120,63.77,63.86,67.16,65.97,64.76
121,63.69,63.70,66.81,66.27,65.08
122,64.28,64.30,67.87,67.13,65.36
123,64.22,64.18,67.74,67.40,65.63
124,64.13,64.20,67.61,66.84,65.48
125,64.19,64.10,67.60,67.29,65.38
126,64.37,64.12,67.51,67.41,65.55
127,63.99,64.19,67.35,67.09,65.46
128,64.05,64.16,67.52,67.42,65.42
129,64.16,63.96,67.87,67.10,65.38
130,64.26,64.17,67.57,67.20,65.32
131,64.44,64.30,67.53,67.14,65.32
132,64.19,64.08,67.87,67.10,65.28
133,64.23,64.51,67.66,67.10,65.42
134,64.29,64.52,67.51,67.25,65.36
135,64.10,64.41,67.52,67.23,65.39
136,64.10,63.97,67.45,67.37,65.31
137,64.42,64.36,67.48,67.43,65.40
138,64.64,64.38,67.65,67.41,65.48
139,64.17,64.36,67.55,67.08,65.37
140,64.40,64.10,67.58,66.78,65.52
141,64.39,64.26,67.51,67.03,65.38
142,64.43,64.23,67.71,67.21,65.27
143,64.33,64.49,67.55,67.33,65.43
144,64.12,64.23,67.76,67.12,65.29
145,64.20,64.19,67.88,67.20,65.57
146,64.47,64.51,67.60,67.19,65.45
147,64.18,64.31,67.68,67.20,65.27
148,64.27,64.40,67.90,67.14,65.46
149,64.39,64.10,67.69,67.16,65.48
150,64.32,64.58,67.77,67.24,65.28


==> Data/c100_deep2_wide.csv <==
epochs,a,b,c,d,e
1,11.40,11.13,10.23,6.90,12.17
2,19.84,20.68,17.01,17.54,19.90
3,26.46,27.88,26.77,21.77,27.29
4,30.88,34.34,33.31,29.53,32.48
5,35.30,38.35,39.55,33.35,36.66
6,38.12,42.69,43.07,36.39,40.28
7,42.28,43.27,46.16,41.37,41.33
8,42.62,46.71,48.80,41.95,44.61
9,44.91,48.41,49.30,44.73,46.71
10,45.52,50.40,50.69,45.74,46.99
11,47.21,51.59,52.96,48.36,48.71
12,48.87,51.68,54.44,49.54,51.35
13,49.85,51.61,55.11,51.06,51.96
14,50.23,55.18,56.78,50.11,52.21
15,51.57,54.00,57.35,50.09,53.20
16,52.36,55.57,57.44,52.55,54.61
17,53.25,55.53,58.66,52.44,54.01
18,53.87,55.36,57.94,53.62,55.19
19,54.31,56.48,58.02,54.31,54.57
20,54.27,55.75,58.44,55.73,56.45
21,55.44,58.43,60.24,54.56,56.95
22,55.55,57.32,59.83,56.36,55.41
23,55.49,56.93,58.93,55.96,56.53
24,56.58,58.23,61.46,56.62,57.95
25,54.57,58.14,60.76,58.07,58.35
26,56.00,58.68,60.06,57.25,57.53
27,56.84,59.10,60.79,57.03,58.78
28,55.96,58.98,60.96,56.94,58.14
29,56.62,59.02,61.46,57.38,59.13
30,58.61,60.13,61.83,58.27,59.48
31,57.92,60.40,62.82,58.10,58.02
32,58.09,61.00,62.74,57.97,59.84
33,58.37,59.57,62.75,60.07,59.03
34,58.26,61.50,62.97,58.23,60.24
35,57.91,60.14,61.19,59.41,60.53
36,58.75,61.02,62.83,59.91,60.88
37,59.01,60.39,62.54,60.93,59.46
38,59.38,61.71,62.59,60.22,59.30
39,57.60,60.86,64.30,59.06,60.66
40,59.32,60.41,63.27,60.51,59.90
41,59.85,60.53,64.36,60.35,60.70
42,59.54,61.42,64.97,61.34,60.68
43,58.63,61.09,63.08,60.73,61.03
44,59.17,61.32,64.91,59.70,61.09
45,60.12,61.88,63.43,60.11,61.05
46,60.05,61.87,62.98,61.35,60.80
47,59.94,61.93,64.50,60.87,61.87
48,60.47,62.39,64.09,59.84,61.60
49,59.05,62.06,63.70,61.66,61.33
50,60.79,61.75,64.63,60.27,61.96
51,61.06,60.61,64.18,60.71,61.28
52,60.33,62.28,64.87,60.85,60.88
53,60.21,62.19,64.34,60.40,62.46
54,60.42,62.08,64.04,61.15,62.01
55,60.77,62.42,64.24,62.07,62.14
56,60.88,62.39,64.59,62.11,62.16
57,59.14,61.88,64.30,60.87,62.05
58,60.15,62.34,64.80,61.89,61.86
59,62.20,62.82,62.60,61.51,61.76
60,61.53,62.77,65.02,62.18,63.04
61,61.09,62.14,64.24,62.70,62.43
62,60.30,62.42,65.17,61.72,62.17
63,61.29,62.56,64.96,61.38,63.24
64,61.30,61.25,66.18,61.72,61.86
65,61.71,63.25,65.36,61.99,62.54
66,60.22,63.48,64.98,61.63,62.10
67,62.02,62.47,64.39,61.39,61.87
68,59.68,62.73,63.88,61.12,61.72
69,62.45,62.90,64.24,62.94,63.25
70,61.98,63.75,65.57,62.77,63.08
71,61.78,63.53,65.32,62.39,63.89
72,61.03,62.88,66.03,62.29,64.82
73,61.41,62.94,63.35,62.78,62.41
74,61.35,63.94,65.73,62.84,62.72
75,61.86,61.60,65.43,62.78,62.68
76,62.34,62.68,66.13,62.05,63.35
77,61.40,63.72,66.62,62.01,62.40
78,61.68,63.49,64.70,63.42,64.08
79,61.55,63.03,65.32,63.11,63.56
80,61.98,63.54,65.58,62.49,63.41
81,62.13,63.41,66.53,63.65,63.06
82,60.94,62.34,66.19,63.13,63.72
83,60.52,64.39,66.35,62.66,63.39
84,61.45,62.97,66.82,62.99,63.07
85,61.44,64.26,64.96,63.02,63.62
86,61.18,63.48,65.29,62.87,63.21
87,62.31,63.66,66.65,63.61,64.23
88,62.47,63.75,66.48,62.04,64.09
89,62.51,62.95,65.31,64.16,63.02
90,62.70,63.30,67.10,63.40,62.45
91,62.69,63.25,65.18,62.58,63.26
92,66.60,67.73,70.97,69.69,66.84
93,66.85,67.73,71.44,69.64,67.07
94,66.76,67.74,71.74,69.33,67.29
95,66.79,67.82,71.40,69.71,67.40
96,66.52,68.42,71.94,70.13,67.16
97,66.60,67.95,71.20,69.33,67.44
98,66.70,67.94,71.59,69.69,67.67
99,66.52,67.50,71.73,69.75,67.19
100,66.64,67.84,71.26,70.66,67.52
101,66.27,68.05,71.72,70.92,68.00
102,66.74,68.14,71.40,70.01,67.34
103,66.57,68.19,71.56,69.87,67.84
104,67.20,68.13,71.69,70.36,67.96
105,66.79,68.03,71.57,70.63,67.39
106,66.76,67.98,71.83,70.08,67.85
107,67.05,67.72,71.79,71.04,66.81
108,66.73,68.03,71.29,70.37,67.68
109,66.68,68.64,71.61,70.46,67.67
110,67.25,68.02,71.85,70.24,67.44
111,66.06,67.15,71.71,70.73,67.04
112,67.12,68.13,71.53,70.63,67.26
113,67.05,68.24,71.42,70.24,67.61
114,66.44,68.69,71.73,70.80,67.60
115,66.88,67.42,71.52,70.50,67.50
116,66.28,68.05,70.98,70.12,66.94
117,65.89,67.71,71.34,70.17,67.23
118,67.07,68.35,71.19,70.25,67.48
119,66.70,67.51,71.34,70.13,67.46
120,66.77,68.01,71.21,70.91,68.08
121,66.93,68.03,71.09,69.88,67.26
122,67.71,68.99,72.31,72.37,68.06
123,67.57,68.76,72.55,72.27,68.28
124,67.82,68.86,72.58,72.22,68.10
125,67.70,68.76,72.42,72.24,68.27
126,67.56,69.19,72.48,72.50,68.05
127,67.51,69.00,72.32,72.52,68.08
128,67.48,69.12,72.43,72.52,68.05
129,67.68,69.12,72.10,72.46,68.29
130,67.40,69.06,72.38,72.64,68.29
131,67.48,68.90,72.04,72.67,68.14
132,67.46,68.97,72.13,72.42,67.74
133,67.55,68.61,72.16,72.61,68.03
134,67.50,68.80,72.50,72.52,68.08
135,67.78,69.15,72.27,72.31,67.92
136,67.62,68.98,72.01,72.43,67.85
137,67.64,69.06,72.16,72.26,67.73
138,67.73,68.89,72.11,72.43,68.13
139,67.35,68.82,71.94,72.35,67.94
140,67.43,68.89,72.26,72.40,68.19
141,67.51,68.67,72.15,72.00,67.78
142,67.50,68.79,72.35,72.17,68.06
143,67.68,68.96,72.33,72.45,68.11
144,67.56,68.92,72.17,72.65,67.71
145,67.67,69.04,72.29,72.54,68.20
146,67.63,69.22,72.20,72.39,68.19
147,67.40,69.02,71.98,72.41,68.02
148,67.71,68.92,71.92,72.26,67.74
149,67.37,68.88,72.25,72.31,68.05
150,67.49,68.89,72.35,72.61,68.01


==> Data/c100_deep3.csv <==
epochs,a,b,c,d,e
1,9.05,9.57,4.91,6.06,10.24
2,14.47,14.24,12.75,12.36,17.77
3,21.52,18.97,20.53,17.89,23.71
4,26.95,23.45,25.92,23.00,29.78
5,29.98,28.53,29.65,27.80,33.14
6,31.69,32.81,32.65,30.30,35.97
7,35.82,34.09,37.70,34.24,38.69
8,37.03,36.17,39.59,33.54,40.32
9,39.42,39.29,42.87,37.75,43.47
10,40.23,40.78,45.28,38.75,44.06
11,41.85,42.27,46.18,41.03,43.78
12,41.62,43.37,48.60,42.90,46.92
13,43.55,44.08,49.03,41.23,46.41
14,44.43,45.20,49.77,45.16,48.72
15,45.90,45.94,49.89,45.85,49.58
16,46.56,47.52,51.16,45.90,49.22
17,45.18,47.84,52.58,46.85,49.78
18,48.95,50.04,52.35,46.68,52.29
19,49.28,49.26,54.07,45.90,51.03
20,49.40,50.58,54.43,49.72,51.51
21,48.95,51.49,52.81,48.00,52.76
22,50.47,51.75,54.74,50.11,51.78
23,49.60,51.27,53.76,48.82,53.49
24,50.86,51.67,55.46,51.61,54.76
25,52.16,52.47,56.11,51.88,55.48
26,51.15,53.07,57.20,48.67,55.21
27,52.62,52.94,55.61,52.68,54.69
28,52.79,54.07,56.96,52.36,55.99
29,52.74,53.80,56.84,50.83,56.21
30,53.07,54.73,57.46,52.95,55.96
31,52.49,53.82,56.02,53.95,55.22
32,52.19,54.54,58.32,52.89,57.25
33,52.04,54.81,58.14,54.02,57.34
34,53.28,53.23,56.96,53.39,57.31
35,54.89,53.98,58.38,55.35,57.59
36,53.99,55.42,58.12,54.41,57.89
37,55.07,55.28,58.19,52.63,58.17
38,54.99,54.99,59.18,53.96,58.51
39,54.89,56.50,58.81,54.07,57.13
40,54.93,55.64,58.88,55.29,57.54
41,56.54,55.83,59.65,54.53,59.93
42,55.72,55.06,58.72,53.72,59.24
43,54.91,55.83,59.02,55.37,57.99
44,55.90,55.19,59.03,56.52,58.90
45,56.20,55.16,58.67,54.82,58.60
46,55.50,56.48,59.56,56.64,59.05
47,55.91,57.44,60.75,55.55,59.05
48,56.68,56.96,60.28,58.51,59.42
49,57.37,55.31,59.67,56.92,59.56
50,55.97,55.66,58.16,55.71,59.84
51,56.10,56.84,59.57,56.12,59.26
52,57.24,57.13,59.70,56.85,60.12
53,56.55,57.54,61.30,56.38,59.70
54,57.68,56.18,59.33,57.66,60.86
55,56.23,56.47,61.01,55.53,58.72
56,57.21,56.40,61.36,55.31,60.20
57,58.20,56.90,61.33,57.67,60.08
58,57.31,56.24,60.90,57.02,59.97
59,57.95,57.01,60.41,57.36,59.62
60,57.99,57.22,61.11,56.95,59.89
61,57.96,56.33,60.45,58.54,60.63
62,57.48,58.22,60.74,58.34,59.39
63,57.40,57.49,61.47,58.08,60.61
64,58.52,57.41,62.58,58.56,61.29
65,56.98,57.13,61.90,58.04,61.29
66,57.23,58.01,61.82,58.29,61.02
67,57.49,58.23,61.71,57.52,59.45
68,58.19,57.96,61.90,58.24,61.36
69,57.70,58.23,61.90,57.50,60.83
70,58.34,57.96,61.51,59.37,60.70
71,59.46,58.50,62.21,57.48,60.48
72,58.22,56.37,61.39,58.52,61.10
73,57.77,57.87,61.97,58.44,60.99
74,59.64,58.41,60.58,58.19,61.24
75,58.28,58.61,62.14,57.60,61.72
76,58.22,57.92,61.45,58.27,61.20
77,58.83,58.39,62.16,57.12,62.06
78,58.89,57.12,61.42,57.88,61.92
79,56.89,57.68,62.49,59.03,60.38
80,58.86,58.35,61.68,60.07,61.52
81,58.34,58.37,62.53,58.49,62.60
82,58.98,58.40,61.95,61.52,61.70
83,58.86,58.84,61.96,60.05,62.47
84,59.37,58.59,60.67,59.05,62.47
85,59.48,57.88,61.80,59.07,61.40
86,59.09,58.36,62.84,57.59,60.83
87,59.28,58.83,62.38,59.70,61.84
88,58.42,58.33,62.73,59.62,61.48
89,59.93,58.81,62.56,60.32,61.37
90,59.15,58.82,62.88,59.00,62.17
91,59.06,60.17,62.45,58.78,62.87
92,62.22,62.52,67.30,65.20,65.89
93,62.75,62.56,67.36,64.83,65.75
94,63.07,62.43,67.91,65.05,65.64
95,63.76,62.60,67.57,65.41,65.39
96,63.37,62.50,67.34,65.62,65.68
97,63.29,63.10,67.83,65.41,65.32
98,63.25,62.26,67.63,64.92,65.33
99,63.14,63.09,68.24,65.21,65.52
100,63.43,63.04,68.00,65.47,66.07
101,63.23,62.83,68.49,65.75,65.66
102,63.36,63.53,68.02,66.26,66.24
103,63.84,63.24,67.71,65.77,66.10
104,63.50,62.68,67.86,65.72,65.73
105,64.04,63.04,68.15,65.37,65.93
106,63.69,62.77,67.99,66.21,66.19
107,63.23,63.82,68.18,65.60,65.64
108,63.72,63.79,68.40,65.78,65.93
109,63.32,62.42,68.78,66.51,66.19
110,63.93,62.47,68.81,66.13,65.59
111,63.83,63.68,68.88,65.78,65.96
112,63.59,63.56,68.58,65.54,66.32
113,63.66,62.91,67.87,65.88,66.29
114,63.96,63.45,68.03,66.04,66.54
115,63.74,62.97,68.40,65.97,65.86
116,63.69,63.93,68.55,66.26,65.78
117,63.99,62.79,68.88,65.28,65.82
118,64.31,63.56,68.32,66.75,65.62
119,64.07,63.89,68.35,66.25,65.57
120,63.50,63.84,68.22,66.30,66.08
121,63.68,63.19,68.70,66.48,65.77
122,64.31,64.32,69.32,67.93,66.62
123,64.67,64.21,69.35,67.43,66.64
124,64.63,64.09,69.40,68.02,66.53
125,64.71,64.24,69.49,68.08,66.65
126,64.99,63.87,69.49,67.85,66.68
127,64.78,64.17,69.33,67.97,66.65
128,64.82,63.92,69.50,68.06,66.73
129,64.87,64.23,69.48,67.60,66.70
130,65.09,64.37,69.44,68.17,66.64
131,64.83,64.54,69.26,67.89,66.52
132,65.05,64.06,69.51,67.93,66.35
133,64.87,64.38,69.71,67.76,66.57
134,64.62,64.20,69.47,67.94,66.57
135,65.05,64.40,69.51,68.54,66.85
136,64.71,64.17,69.57,68.27,66.51
137,64.93,64.08,69.70,67.84,66.49
138,64.68,64.16,69.65,68.21,66.74
139,65.05,64.39,69.84,67.82,66.45
140,65.15,64.07,69.64,68.10,66.73
141,65.05,64.31,69.58,68.16,66.60
142,64.86,64.32,69.62,68.08,66.63
143,64.96,64.00,69.65,68.47,66.53
144,65.04,64.11,69.69,68.35,66.29
145,64.61,63.98,69.69,68.17,66.88
146,64.69,64.28,69.27,68.18,66.55
147,64.95,64.24,69.37,67.99,66.54
148,64.84,64.55,69.50,67.96,66.78
149,64.87,64.40,69.48,68.25,66.66
150,64.84,64.30,69.31,68.10,66.70


==> Data/c100_deep4.csv <==
epochs,a,b,c,d,e
1,10.37,7.59,5.42,5.66,6.24
2,17.77,11.29,11.89,8.79,15.02
3,22.78,16.55,15.83,14.82,18.93
4,27.14,23.41,19.75,15.19,25.09
5,30.34,26.61,25.32,18.90,30.22
6,32.60,29.39,27.53,21.63,32.50
7,36.45,31.71,34.04,26.32,36.41
8,38.33,33.97,35.37,26.61,37.45
9,40.14,36.88,38.22,28.15,39.45
10,42.27,38.52,40.29,30.91,41.58
11,43.17,39.08,40.79,32.26,42.49
12,44.39,41.94,42.95,34.78,44.61
13,45.82,41.32,44.78,36.35,45.54
14,46.96,42.97,45.57,38.13,47.31
15,47.68,44.35,45.09,36.96,47.15
16,47.84,45.11,49.05,42.31,47.21
17,47.89,46.04,48.52,42.12,49.00
18,48.71,46.83,47.96,41.82,48.86
19,50.12,48.00,49.16,43.24,50.37
20,51.03,48.51,50.25,43.98,50.35
21,51.71,48.92,49.83,44.03,51.64
22,51.68,49.30,51.26,44.18,52.49
23,51.93,47.52,53.16,43.64,52.27
24,53.08,50.39,53.19,45.16,50.85
25,52.65,51.03,54.39,47.25,54.15
26,53.34,50.17,54.55,47.78,53.38
27,52.70,51.06,53.38,46.53,53.76
28,52.38,49.61,54.28,47.41,54.68
29,53.31,50.68,53.26,47.71,54.99
30,54.97,50.65,54.60,47.97,55.34
31,53.14,51.98,54.64,47.23,56.03
32,54.55,52.58,52.24,48.75,54.85
33,55.70,51.39,54.46,47.17,56.05
34,55.62,54.11,54.41,48.14,55.41
35,54.76,52.03,55.05,48.66,55.49
36,55.47,53.16,55.14,48.46,56.57
37,54.59,53.63,53.88,48.31,54.13
38,55.21,53.36,56.78,49.06,57.31
39,55.33,52.82,53.15,50.40,56.69
40,55.79,53.13,55.13,48.20,56.32
41,56.74,53.43,56.52,48.16,58.35
42,56.18,53.31,57.02,48.64,57.84
43,56.28,53.44,56.75,51.27,56.69
44,57.14,53.86,56.47,51.09,58.75
45,57.26,54.80,56.39,50.56,57.53
46,57.12,55.15,55.41,49.23,58.04
47,55.68,54.68,56.96,51.66,58.61
48,56.21,53.06,57.82,50.38,58.27
49,57.66,54.83,56.77,51.95,57.10
50,56.95,55.04,55.05,52.47,58.59
51,56.76,54.49,56.14,53.63,59.41
52,57.43,54.28,56.19,52.28,59.88
53,57.74,55.56,59.38,54.16,59.43
54,57.90,54.35,59.00,52.16,59.27
55,57.18,54.94,58.24,53.46,58.75
56,57.89,54.52,57.29,52.62,59.20
57,57.20,54.40,58.59,52.10,59.10
58,56.79,54.75,57.61,53.46,59.69
59,57.96,52.19,59.95,53.23,60.41
60,57.73,55.55,58.25,51.17,59.96
61,58.18,56.22,57.66,52.08,59.61
62,58.31,55.86,57.45,52.02,60.51
63,58.75,54.02,59.30,52.16,60.83
64,57.68,55.07,59.10,54.23,61.34
65,59.71,57.18,60.19,53.30,60.69
66,59.60,54.39,57.95,52.06,61.76
67,58.88,54.75,58.81,54.55,59.57
68,59.10,56.20,59.11,54.91,60.16
69,58.48,56.55,58.44,54.25,61.20
70,58.72,56.86,58.81,52.78,61.43
71,58.99,55.60,58.74,52.80,60.53
72,58.90,56.07,59.65,54.71,59.77
73,60.03,56.63,59.16,54.15,60.27
74,59.56,55.02,60.63,55.04,60.78
75,58.50,56.73,60.29,55.15,61.34
76,59.38,56.31,60.26,54.67,61.43
77,59.94,55.76,58.94,53.67,60.38
78,58.64,57.24,60.19,54.26,61.68
79,59.97,56.04,60.80,52.96,60.51
80,59.74,56.86,58.74,54.46,61.79
81,59.69,56.62,61.79,53.56,61.23
82,58.81,56.27,59.99,53.20,60.59
83,59.78,57.10,60.04,53.64,61.64
84,60.16,56.66,60.36,55.99,61.71
85,60.12,57.22,61.08,55.54,60.93
86,59.28,57.86,59.79,55.19,61.02
87,60.01,56.69,58.75,55.28,61.68
88,60.28,55.62,60.86,55.46,62.03
89,59.85,57.50,59.85,55.27,62.33
90,59.89,58.21,61.46,54.44,60.62
91,59.58,56.45,60.37,55.29,62.58
92,63.33,61.03,65.83,61.08,65.39
93,63.66,61.30,65.82,61.22,65.77
94,64.38,60.75,66.60,61.87,65.99
95,63.30,62.06,66.53,62.01,65.71
96,63.88,61.06,66.54,62.33,66.47
97,64.03,62.09,67.22,62.33,66.14
98,64.36,61.39,66.85,61.65,66.40
99,64.09,61.28,66.94,62.10,66.03
100,63.82,61.97,67.02,62.65,65.81
101,63.95,62.04,66.34,62.46,66.23
102,63.93,62.22,67.57,62.09,66.04
103,63.92,61.99,67.54,63.18,66.09
104,63.50,62.31,67.23,62.57,66.37
105,64.57,63.15,67.21,62.77,66.11
106,64.28,62.61,67.13,61.84,66.37
107,64.44,61.92,67.81,62.68,67.00
108,64.28,61.97,67.40,63.35,66.41
109,64.49,62.97,68.03,63.62,66.24
110,63.90,62.88,66.20,63.81,66.59
111,64.56,62.12,67.17,63.64,66.67
112,64.52,62.74,66.90,63.22,66.09
113,63.97,62.45,67.26,63.19,66.38
114,64.17,62.57,67.73,63.98,66.97
115,64.70,62.65,67.88,62.97,66.54
116,65.00,62.60,67.91,63.22,66.60
117,64.16,62.60,67.86,63.80,66.36
118,64.31,62.06,67.48,63.71,66.86
119,64.56,61.19,67.21,63.68,66.39
120,64.33,62.11,67.60,62.69,66.60
121,64.30,62.74,66.83,64.72,66.18
122,64.95,63.37,68.92,65.96,67.07
123,64.97,63.80,68.48,65.89,67.20
124,64.71,63.06,68.70,65.67,67.51
125,65.07,63.33,68.81,66.28,67.35
126,65.27,63.77,68.88,66.23,67.46
127,64.97,63.33,68.91,66.36,67.51
128,65.17,63.37,69.17,65.67,67.25
129,65.46,63.26,69.05,65.93,67.49
130,65.00,63.58,68.60,66.07,67.10
131,65.26,63.58,68.23,66.05,67.31
132,65.33,63.49,68.83,66.06,67.23
133,65.15,63.66,68.49,65.76,67.23
134,65.22,63.52,68.57,65.68,67.33
135,65.32,63.79,68.62,66.09,67.23
136,65.25,63.39,68.70,66.37,67.37
137,65.39,63.78,69.04,65.88,67.51
138,64.97,63.51,68.92,66.10,67.33
139,65.49,63.50,68.42,66.57,67.19
140,65.43,63.87,68.72,65.80,67.48
141,65.24,63.84,68.61,66.46,67.40
142,65.35,63.44,68.95,66.10,67.23
143,65.59,63.86,68.88,66.59,67.17
144,65.52,63.82,68.87,66.38,67.53
145,65.71,63.31,69.29,65.87,67.22
146,65.33,64.01,68.98,66.06,67.57
147,65.48,63.79,68.75,65.56,67.36
148,65.49,63.52,68.94,66.04,67.57
149,65.50,63.87,68.74,65.80,67.21
150,65.45,63.62,68.47,65.90,67.31


==> Data/c10_deep2.csv <==
epochs,a,b,c,d,e
1,44.47,41.45,45.00,49.06,46.54
2,57.93,55.11,55.10,58.07,54.02
3,63.97,63.82,63.43,64.34,64.08
4,65.80,66.62,68.45,64.43,68.43
5,70.88,69.52,73.03,69.75,69.81
6,72.89,74.06,75.05,70.49,73.22
7,74.00,75.74,78.02,75.01,75.68
8,75.00,76.70,78.39,75.04,76.91
9,77.56,79.33,80.78,76.40,77.90
10,79.19,79.90,80.63,77.80,79.60
11,80.30,80.59,81.53,77.32,80.56
12,81.01,80.00,82.73,80.03,80.82
13,81.16,81.54,81.78,80.05,81.65
14,81.18,81.95,83.58,80.93,80.57
15,81.26,81.58,84.54,80.85,82.49
16,81.27,82.62,84.05,82.40,82.32
17,82.47,83.29,84.73,82.58,83.66
18,83.61,82.58,83.76,82.91,81.85
19,84.21,83.53,83.45,81.47,82.84
20,84.21,83.30,84.87,83.73,84.33
21,84.34,83.58,85.78,81.39,84.84
22,84.12,84.15,85.66,83.22,84.39
23,85.30,84.57,85.97,84.31,85.20
24,84.48,84.33,85.05,83.34,85.22
25,85.73,85.13,85.11,82.91,84.87
26,86.11,84.81,85.63,83.95,85.52
27,85.52,83.98,85.74,84.89,84.78
28,85.01,85.58,86.48,82.40,85.54
29,85.91,85.49,87.11,84.54,85.39
30,85.11,85.04,87.12,84.67,86.54
31,84.65,86.11,86.70,84.79,85.80
32,86.31,85.20,87.16,86.32,86.23
33,86.42,85.69,87.04,85.11,86.35
34,86.57,86.50,86.88,86.17,86.75
35,86.12,85.74,87.69,85.61,86.93
36,86.66,85.30,87.69,85.62,86.64
37,86.96,86.75,86.18,86.17,86.95
38,87.10,86.48,87.38,85.85,87.30
39,86.92,86.54,87.24,86.16,85.51
40,87.06,85.97,87.50,86.25,87.19
41,87.16,86.81,87.55,86.25,87.17
42,87.55,86.80,87.69,85.58,87.07
43,86.43,86.64,87.71,85.77,86.58
44,87.17,86.83,87.15,85.66,87.35
45,87.11,85.83,87.34,86.39,87.59
46,87.66,87.20,87.38,85.40,86.66
47,87.51,86.98,88.57,86.89,87.93
48,87.57,87.94,88.03,86.66,88.23
49,87.34,87.09,87.93,86.12,88.34
50,87.15,88.22,87.53,86.30,87.99
51,87.71,87.21,88.32,87.00,88.38
52,87.61,87.15,87.69,86.42,88.24
53,87.65,87.77,88.50,86.96,88.25
54,87.61,87.28,87.91,86.22,87.72
55,87.63,88.00,88.59,87.24,88.33
56,88.34,87.74,88.65,86.19,87.66
57,87.27,87.63,88.53,87.09,87.90
58,87.95,86.87,88.35,86.04,86.92
59,88.07,88.53,87.81,88.00,87.72
60,88.19,87.94,87.80,87.50,88.08
61,87.42,87.75,88.46,87.54,87.97
62,87.93,87.95,87.62,87.45,87.26
63,87.91,87.78,88.39,87.85,86.96
64,88.40,87.89,88.44,87.28,88.47
65,87.31,87.72,88.14,87.04,88.42
66,88.21,87.51,89.18,88.03,88.42
67,87.58,87.86,88.70,87.28,88.39
68,87.56,87.98,88.06,87.28,88.19
69,87.91,87.91,87.79,86.74,88.81
70,88.03,88.23,88.80,87.91,88.00
71,87.82,87.44,89.06,87.78,88.51
72,88.21,88.38,88.79,87.89,88.95
73,87.95,88.18,88.70,87.90,87.53
74,88.26,88.38,88.39,87.72,88.12
75,87.54,88.51,88.77,86.23,88.57
76,88.51,88.42,88.19,87.65,89.14
77,88.10,87.86,88.75,88.34,88.90
78,88.48,88.27,88.87,87.17,88.21
79,87.96,87.83,88.62,87.40,88.15
80,88.60,87.72,88.94,87.65,88.13
81,88.02,87.44,87.74,87.82,88.61
82,87.88,88.02,89.06,87.11,88.53
83,88.50,88.23,88.85,88.09,88.92
84,88.22,88.04,88.06,87.23,89.32
85,88.29,88.37,89.39,88.14,88.53
86,88.51,88.14,88.96,87.69,89.40
87,88.19,88.65,88.18,88.16,89.04
88,88.28,88.42,88.90,86.59,88.64
89,88.10,87.96,89.18,88.06,89.31
90,88.67,87.64,88.87,87.20,89.38
91,88.60,88.07,88.87,88.63,88.67
92,90.06,90.16,91.10,90.11,90.49
93,89.94,90.18,91.75,90.21,90.64
94,90.29,90.33,91.77,90.07,90.43
95,89.93,90.42,91.35,90.33,90.65
96,90.34,90.13,91.33,90.58,90.32
97,90.34,90.48,91.48,90.32,90.87
98,89.99,90.38,91.36,90.44,90.64
99,90.40,90.80,91.70,90.61,90.71
100,90.42,90.74,90.87,90.11,90.86
101,90.14,90.60,91.60,90.24,90.58
102,90.26,90.64,91.77,90.55,90.55
103,90.49,90.75,91.26,90.39,90.77
104,90.42,90.61,91.49,90.50,91.00
105,90.31,90.82,91.44,90.62,90.41
106,90.10,90.58,91.51,90.69,91.21
107,90.66,90.98,91.72,90.56,91.20
108,90.47,90.75,91.79,90.74,90.79
109,90.34,90.52,91.40,90.33,90.99
110,90.57,90.64,91.54,90.56,90.98
111,90.13,90.89,91.87,90.60,91.05
112,90.43,90.86,91.78,90.69,90.66
113,90.24,90.86,91.43,90.82,90.95
114,90.83,90.40,91.67,90.85,90.78
115,90.45,91.08,91.76,90.50,90.99
116,90.70,91.08,91.81,90.48,91.10
117,90.56,90.74,91.63,90.71,90.80
118,90.79,90.60,91.52,90.52,90.91
119,90.59,91.01,91.77,90.51,91.25
120,90.62,90.63,91.54,90.82,91.20
121,90.41,90.38,91.69,90.74,91.32
122,90.76,91.07,92.02,91.39,91.35
123,90.85,91.17,92.23,91.28,91.40
124,90.92,91.26,92.02,91.29,91.39
125,90.57,91.33,92.11,91.15,91.20
126,90.97,91.33,92.08,91.49,91.36
127,90.94,91.33,92.02,91.47,91.44
128,90.90,91.27,92.11,91.60,91.26
129,90.81,91.23,92.21,91.46,91.35
130,90.95,91.27,92.15,91.26,91.57
131,90.99,91.31,92.19,91.46,91.44
132,90.93,91.38,92.35,91.36,91.44
133,90.80,91.35,92.13,91.30,91.21
134,91.01,91.37,92.21,91.40,91.16
135,91.07,91.23,92.24,91.30,91.31
136,90.79,91.46,91.96,91.31,91.57
137,91.01,91.26,91.96,91.38,91.49
138,90.90,91.30,92.16,91.36,91.34
139,90.83,91.34,92.15,91.20,91.38
140,90.90,91.30,92.14,91.13,91.32
141,90.96,91.28,92.05,91.36,91.44
142,90.77,91.27,92.25,91.33,91.50
143,90.94,91.45,92.01,91.36,91.46
144,91.02,91.27,92.03,91.12,91.37
145,90.88,91.10,92.18,91.42,91.36
146,90.88,91.37,92.28,91.25,91.47
147,90.90,91.32,92.12,91.33,91.47
148,90.87,91.37,92.22,91.36,91.35
149,90.92,91.42,92.02,91.46,91.47
150,90.76,91.28,92.13,91.41,91.44


==> Data/c10_deep2_wide.csv <==
epochs,a,b,c,d,e
1,48.14,51.80,47.05,47.56,45.79
2,61.80,63.30,64.41,61.05,61.80
3,67.36,71.19,70.05,66.47,65.81
4,72.01,74.92,74.92,71.24,72.32
5,74.73,76.70,77.11,74.84,73.85
6,78.50,78.63,79.16,76.92,78.40
7,79.47,80.76,81.75,78.23,79.44
8,80.49,82.33,81.87,79.96,78.93
9,82.25,83.14,83.92,80.84,79.94
10,82.34,83.01,83.63,80.47,80.69
11,82.68,84.24,83.71,82.39,82.49
12,83.63,85.35,85.55,81.19,81.58
13,83.65,85.94,84.58,82.13,84.02
14,84.54,85.84,84.40,82.74,82.59
15,84.72,85.83,86.34,82.89,84.00
16,84.78,86.42,87.45,83.55,85.06
17,84.76,85.69,86.55,84.41,83.95
18,84.29,86.14,86.06,84.67,84.69
19,86.49,86.76,87.38,84.54,85.39
20,86.13,87.42,87.75,85.54,84.26
21,85.71,87.08,86.97,83.74,85.95
22,86.06,86.58,87.44,85.48,84.27
23,87.12,87.36,86.04,84.74,84.74
24,87.01,87.71,88.31,85.15,85.83
25,87.13,87.32,87.21,85.36,84.75
26,85.96,87.89,87.82,83.79,85.90
27,87.49,87.06,87.79,85.60,86.67
28,87.41,88.25,88.39,86.36,86.75
29,87.51,88.35,88.44,86.60,86.42
30,87.27,88.71,89.54,87.31,87.03
31,87.55,88.78,89.29,86.29,86.95
32,88.15,88.71,87.95,87.48,87.51
33,87.81,88.84,89.62,87.41,87.65
34,87.79,88.85,88.29,84.92,86.25
35,87.95,88.21,89.98,86.56,87.92
36,88.60,89.55,89.63,87.30,86.87
37,87.51,90.10,89.44,87.37,87.16
38,88.70,89.35,89.12,87.16,88.30
39,88.06,89.55,89.69,87.78,87.05
40,88.49,89.10,88.43,87.06,87.30
41,89.02,89.34,89.92,88.38,87.71
42,86.97,89.35,90.15,88.20,88.39
43,87.73,88.78,90.20,87.94,88.13
44,88.14,88.77,89.65,87.49,86.89
45,88.03,89.24,89.68,88.56,88.33
46,89.11,88.80,89.70,88.20,86.66
47,88.11,89.66,89.78,87.43,87.16
48,88.98,88.56,90.29,88.02,87.83
49,88.59,89.38,89.60,87.55,86.37
50,89.07,89.13,89.54,87.72,86.21
51,88.35,89.82,90.44,88.05,88.87
52,89.36,89.84,90.37,88.99,88.37
53,89.16,89.85,89.81,88.52,88.43
54,88.61,89.84,89.25,87.29,87.84
55,88.57,90.21,90.54,87.68,86.29
56,89.30,89.19,90.04,87.37,88.19
57,89.10,88.81,89.91,88.89,88.30
58,88.93,90.45,89.82,87.10,88.75
59,88.60,89.17,90.56,87.89,87.98
60,89.07,89.86,89.11,88.59,86.98
61,88.75,89.50,90.70,89.81,88.70
62,89.71,90.36,89.86,88.75,88.67
63,88.98,89.84,89.79,88.84,87.26
64,89.51,89.75,90.15,88.28,88.04
65,88.50,90.13,90.27,88.39,88.59
66,89.22,90.22,90.47,88.71,88.00
67,89.41,89.84,90.31,87.69,88.36
68,89.51,89.90,89.80,88.90,89.29
69,89.99,89.80,90.64,87.77,88.90
70,88.47,90.12,90.04,89.21,88.44
71,89.72,89.95,90.56,89.14,88.78
72,89.38,89.91,90.74,88.99,89.29
73,89.30,90.92,90.50,88.65,88.24
74,89.24,90.56,90.54,88.42,88.72
75,88.95,90.14,90.75,88.24,89.55
76,89.58,89.63,90.38,88.58,88.78
77,90.13,90.54,90.89,88.39,88.32
78,89.98,90.50,90.76,88.49,88.15
79,89.63,90.90,89.83,87.96,89.50
80,90.21,90.67,90.29,88.77,87.95
81,89.66,89.84,90.61,87.96,89.11
82,89.58,90.28,90.36,89.06,88.68
83,89.49,90.07,90.24,89.56,88.99
84,88.81,89.63,91.45,88.91,88.82
85,88.74,90.56,90.87,89.48,89.43
86,88.84,90.28,90.09,89.07,88.44
87,89.64,89.83,91.05,88.99,87.96
88,89.59,90.38,90.06,89.20,87.17
89,89.05,90.46,90.15,87.94,89.16
90,89.75,89.74,90.82,89.75,89.04
91,89.54,90.32,91.12,89.65,88.73
92,91.45,92.13,93.11,92.11,90.77
93,91.42,92.33,93.21,91.89,91.12
94,91.89,92.64,93.18,91.56,90.90
95,91.69,92.53,93.19,92.41,91.13
96,91.89,92.48,93.12,91.95,91.53
97,91.84,92.26,93.18,92.19,91.31
98,91.72,92.63,93.41,91.92,91.44
99,91.95,92.77,93.33,92.21,91.32
100,92.00,92.72,93.50,92.52,91.52
101,91.98,92.54,93.29,92.22,91.26
102,92.11,92.62,93.28,91.72,91.47
103,91.83,92.47,93.15,92.29,91.59
104,91.67,92.61,93.29,92.18,91.71
105,91.86,92.80,93.40,92.15,91.71
106,91.72,92.13,93.51,91.98,91.54
107,92.01,92.62,93.27,92.03,91.38
108,91.63,92.83,93.17,92.37,91.55
109,91.95,92.52,93.52,92.17,91.53
110,92.03,92.74,92.93,92.48,91.51
111,91.82,92.58,93.35,92.05,91.54
112,92.19,92.55,93.60,92.69,91.22
113,91.82,92.77,93.59,92.45,91.27
114,91.73,92.55,93.36,92.47,91.72
115,91.82,92.83,93.45,92.09,91.60
116,91.78,92.72,93.39,92.35,91.49
117,92.14,92.85,93.47,92.31,91.82
118,92.06,92.42,93.15,92.63,91.81
119,92.10,92.54,93.39,92.32,91.79
120,92.13,92.66,93.50,92.55,91.60
121,91.79,92.57,93.43,92.01,91.58
122,92.45,93.23,93.74,93.08,92.02
123,92.57,93.10,93.85,93.16,92.36
124,92.50,93.18,93.83,93.05,92.22
125,92.45,93.20,93.85,93.22,92.30
126,92.61,93.24,93.95,93.06,92.01
127,92.56,93.14,93.95,93.03,92.31
128,92.56,93.28,94.04,92.91,92.31
129,92.57,93.17,93.95,93.21,92.28
130,92.54,93.21,93.93,93.17,92.18
131,92.60,93.24,93.96,93.17,92.21
132,92.47,93.15,93.79,93.32,92.39
133,92.52,93.08,93.84,93.27,92.18
134,92.39,93.24,93.87,93.17,92.43
135,92.39,92.93,93.90,93.22,92.14
136,92.42,93.25,93.77,93.12,92.27
137,92.29,93.16,93.81,93.08,92.25
138,92.36,93.00,93.93,93.34,92.21
139,92.61,93.22,93.85,93.34,92.25
140,92.54,93.34,93.95,93.37,92.26
141,92.69,93.23,93.95,93.34,92.34
142,92.66,93.27,93.92,93.12,92.13
143,92.63,93.33,93.89,93.19,92.39
144,92.36,93.10,93.81,93.36,92.20
145,92.58,93.19,93.75,93.14,92.15
146,92.47,93.05,93.81,93.41,92.22
147,92.46,93.21,93.73,93.28,92.27
148,92.59,93.10,93.87,93.25,92.20
149,92.53,93.04,93.94,93.32,92.30
150,92.57,93.18,93.84,93.27,92.19


==> Data/c10_deep3.csv <==
epochs,a,b,c,d,e
1,44.51,41.87,45.02,41.56,41.29
2,56.97,53.35,54.83,50.11,53.06
3,63.80,62.64,61.30,58.18,58.80
4,67.47,67.27,68.57,65.39,64.60
5,71.40,71.43,73.19,67.94,68.05
6,73.31,73.09,76.31,70.11,71.89
7,76.60,75.09,77.57,72.33,74.77
8,76.51,76.21,80.07,72.83,77.96
9,79.74,77.96,79.85,76.77,77.59
10,79.70,79.73,79.74,76.29,78.20
11,80.00,80.85,79.16,77.66,78.95
12,80.64,81.30,82.68,78.71,79.69
13,82.21,81.05,83.97,79.51,81.39
14,81.76,81.93,82.67,80.02,81.43
15,82.47,82.43,82.22,81.44,83.06
16,83.26,83.18,84.12,80.52,81.94
17,84.02,83.56,84.80,81.77,82.99
18,84.18,83.61,84.72,80.90,82.44
19,83.18,84.23,84.36,81.22,83.40
20,83.89,84.05,85.05,82.46,83.75
21,84.86,84.99,84.88,81.92,83.88
22,84.84,85.41,84.71,82.42,84.25
23,85.11,84.88,85.69,82.83,84.17
24,84.96,84.61,85.56,82.52,85.04
25,86.20,84.51,85.83,82.70,85.35
26,85.46,85.20,86.66,83.76,85.56
27,85.13,85.67,86.08,84.60,85.48
28,84.31,83.98,87.03,83.56,85.04
29,85.43,85.91,86.76,84.17,84.82
30,86.60,86.04,85.55,84.46,85.02
31,85.42,85.09,87.00,84.00,85.69
32,86.71,86.77,87.47,83.77,85.61
33,86.47,85.57,87.26,84.73,86.77
34,85.84,85.62,85.97,84.12,85.70
35,86.98,85.96,86.33,85.60,86.45
36,85.57,86.22,86.89,84.27,84.76
37,86.75,86.28,87.67,83.00,85.33
38,87.13,86.43,87.48,84.82,86.76
39,86.86,86.24,87.62,85.34,85.99
40,87.29,85.54,87.03,85.28,86.20
41,86.87,87.49,87.31,86.36,86.53
42,87.29,87.63,88.12,85.41,86.94
43,87.64,86.56,88.26,84.87,85.81
44,87.50,86.89,87.60,85.34,86.83
45,86.89,86.20,87.19,85.93,87.44
46,87.66,87.02,87.71,84.61,87.00
47,87.25,87.15,85.72,84.01,86.52
48,87.15,87.62,88.26,84.82,86.78
49,87.17,87.36,88.66,85.88,87.57
50,87.55,87.42,88.07,85.15,86.94
51,87.82,87.06,88.63,86.08,86.91
52,87.38,88.03,87.55,85.73,85.99
53,86.47,86.69,86.89,87.15,87.53
54,88.00,87.21,88.57,87.32,88.11
55,87.55,87.69,88.09,86.81,87.73
56,86.18,87.37,88.38,86.41,87.18
57,87.71,87.43,88.46,85.90,87.83
58,87.97,87.14,87.65,87.42,85.49
59,87.80,86.49,88.98,86.63,86.96
60,87.30,87.94,88.77,86.01,86.80
61,88.35,87.76,89.09,86.99,86.78
62,87.79,87.00,88.10,87.05,87.73
63,88.31,87.97,87.97,85.97,88.39
64,86.92,88.46,87.03,86.48,87.71
65,87.94,88.11,89.84,86.87,87.27
66,88.62,86.88,88.30,88.28,88.65
67,86.92,87.09,88.93,87.66,87.71
68,87.79,88.45,88.94,87.45,89.07
69,87.22,86.93,88.16,86.10,87.73
70,88.23,87.72,88.70,86.41,88.06
71,87.97,86.99,88.31,87.17,88.60
72,88.70,87.63,87.75,87.10,88.17
73,88.46,87.38,88.05,86.50,87.97
74,88.15,88.05,89.03,87.31,87.40
75,86.85,88.18,88.84,87.47,87.68
76,87.19,86.56,88.94,85.88,87.84
77,88.31,86.85,89.96,87.67,88.18
78,89.06,88.20,88.78,86.85,88.44
79,88.09,87.88,88.70,87.69,88.32
80,88.30,88.43,88.59,87.31,88.81
81,88.05,87.76,88.73,87.45,88.38
82,88.71,87.86,89.03,87.20,88.44
83,88.68,88.26,89.02,87.63,89.08
84,88.68,87.51,89.03,86.96,87.88
85,88.70,88.72,89.00,87.79,88.26
86,88.58,88.50,89.41,87.29,88.04
87,87.79,87.81,88.93,87.95,88.32
88,87.71,88.15,88.26,87.86,88.94
89,88.46,88.27,89.50,87.11,88.75
90,88.55,88.15,89.50,87.07,88.58
91,88.08,88.36,88.90,87.78,87.95
92,90.71,90.38,91.51,90.35,90.83
93,90.62,90.23,91.53,90.76,90.78
94,90.57,90.46,91.59,90.78,91.32
95,90.76,90.39,91.61,91.02,91.29
96,91.12,90.86,91.88,90.43,91.38
97,91.14,90.42,91.71,90.93,91.07
98,91.14,90.64,91.86,90.61,90.89
99,90.94,90.64,92.18,91.03,90.93
100,91.12,90.69,91.83,90.75,91.36
101,91.16,90.35,91.85,91.17,91.04
102,91.50,90.70,92.08,90.99,91.09
103,91.00,90.89,92.00,90.75,91.25
104,91.38,90.77,92.38,91.30,91.24
105,91.11,90.67,92.04,90.97,91.19
106,91.12,91.03,92.28,91.01,91.39
107,90.94,90.90,92.30,90.91,91.13
108,91.26,91.17,92.10,91.13,91.57
109,91.14,90.90,92.09,90.94,91.10
110,91.10,90.96,92.54,91.00,91.64
111,91.13,90.92,92.48,91.16,91.63
112,91.08,90.96,92.34,90.86,91.58
113,91.35,90.90,91.96,90.58,91.53
114,91.00,90.98,92.57,91.23,91.23
115,91.44,90.79,92.45,91.22,91.16
116,91.44,91.19,92.22,91.10,91.32
117,90.96,91.22,92.43,90.96,91.30
118,91.58,91.20,92.54,91.45,90.43
119,91.05,91.23,91.96,91.18,91.51
120,91.50,90.75,92.39,90.69,91.36
121,91.43,90.70,92.28,91.61,91.44
122,91.68,91.34,92.64,91.98,91.86
123,91.72,91.45,92.75,92.14,91.99
124,91.77,91.53,92.88,91.99,91.87
125,91.77,91.43,92.78,91.92,92.13
126,91.71,91.60,92.84,91.86,92.19
127,91.86,91.64,92.89,91.99,91.99
128,91.76,91.52,92.95,92.09,92.01
129,91.85,91.54,92.83,92.24,91.93
130,91.91,91.48,92.86,92.07,92.04
131,91.75,91.62,92.93,92.07,91.99
132,91.85,91.50,92.90,92.11,91.86
133,91.80,91.57,92.84,92.09,92.08
134,91.74,91.68,92.86,92.11,91.76
135,91.90,91.54,93.00,92.17,92.11
136,91.93,91.71,92.68,91.93,92.32
137,91.77,91.71,92.79,92.11,91.88
138,91.87,91.73,92.87,92.23,91.92
139,91.84,91.80,92.73,92.12,91.95
140,91.85,91.59,92.76,92.08,91.99
141,91.87,91.74,92.74,92.08,92.13
142,91.62,91.57,92.76,92.09,91.96
143,91.98,91.55,92.74,91.94,92.10
144,91.71,91.64,92.88,92.20,92.12
145,91.90,91.50,92.86,92.13,91.93
146,91.94,91.64,93.01,92.06,91.87
147,91.82,91.67,92.92,91.92,92.36
148,91.78,91.41,93.03,91.89,92.07
149,91.72,91.51,92.88,92.25,92.01
150,91.89,91.55,92.87,92.04,91.89


==> Data/c10_deep4.csv <==
epochs,a,b,c,d,e
1,45.39,39.15,37.04,36.82,39.00
2,55.51,51.47,44.60,49.82,51.15
3,62.45,61.61,53.60,55.88,59.60
4,67.88,65.12,63.25,57.54,65.24
5,70.48,68.09,67.41,66.27,69.02
6,71.56,70.93,69.24,66.02,72.20
7,75.40,74.22,72.36,67.77,75.62
8,78.38,75.34,76.32,71.42,76.81
9,76.77,76.68,78.18,73.19,78.17
10,80.30,78.29,78.95,73.66,79.15
11,80.13,79.66,79.68,75.58,80.39
12,82.05,80.62,80.61,74.04,80.98
13,80.28,79.36,80.26,75.97,80.99
14,83.81,81.17,80.53,76.86,82.03
15,83.01,82.38,81.74,76.29,82.42
16,81.92,82.27,83.46,77.74,82.74
17,83.08,83.19,81.85,78.22,82.16
18,83.30,82.48,82.96,79.57,83.30
19,83.53,82.65,83.96,80.15,83.31
20,84.49,84.22,83.14,79.33,84.05
21,84.38,83.61,83.59,76.31,83.78
22,84.97,84.11,82.99,80.66,85.74
23,85.52,84.00,83.60,80.81,85.35
24,84.45,84.57,83.01,81.44,84.78
25,85.32,84.12,84.78,79.08,84.19
26,85.47,84.33,84.18,80.21,85.60
27,85.54,83.78,85.55,80.01,85.13
28,85.99,85.12,83.80,81.62,85.66
29,86.12,86.12,83.32,82.23,85.33
30,86.15,85.73,84.85,82.10,85.92
31,86.13,86.20,84.68,82.15,86.25
32,85.18,85.64,85.91,83.02,84.28
33,86.46,86.33,86.82,82.50,86.61
34,86.87,85.67,85.83,82.82,85.78
35,87.34,86.56,86.57,81.92,86.24
36,86.45,85.80,86.33,83.36,86.55
37,86.65,84.43,86.82,83.70,86.87
38,87.03,85.99,85.52,82.30,86.82
39,86.09,85.45,86.58,84.67,87.22
40,87.68,86.45,86.16,82.34,86.97
41,87.49,86.81,85.96,81.66,87.12
42,87.59,86.48,85.95,84.26,85.61
43,86.07,86.40,86.84,84.49,87.06
44,86.96,86.45,86.46,81.80,87.35
45,87.23,87.04,86.36,83.34,85.98
46,87.72,86.54,86.80,83.18,86.21
47,87.85,86.96,86.97,83.90,87.69
48,87.88,87.12,86.76,83.89,87.76
49,87.64,87.45,87.61,85.84,87.15
50,87.91,86.76,86.24,84.34,86.77
51,88.14,87.38,87.04,85.16,87.15
52,87.17,87.35,88.28,83.82,86.82
53,87.78,87.07,86.83,84.50,88.42
54,87.13,86.73,87.34,85.00,86.62
55,88.92,87.05,86.95,85.82,88.62
56,87.72,86.94,87.17,84.93,87.45
57,88.30,87.51,87.06,84.32,87.31
58,88.35,86.91,85.45,85.28,88.96
59,87.86,87.55,87.73,86.13,87.92
60,88.81,87.51,86.54,83.59,87.06
61,87.60,86.82,87.50,85.45,87.58
62,87.75,87.40,87.47,83.63,87.18
63,87.43,87.87,87.47,85.48,88.23
64,88.16,88.10,87.34,85.98,87.18
65,87.80,87.93,87.74,85.48,88.33
66,87.91,88.00,88.64,85.25,88.55
67,87.60,88.35,86.87,85.07,87.78
68,88.67,87.58,88.55,86.49,87.84
69,87.31,87.07,87.16,84.81,88.26
70,88.75,87.67,87.32,85.43,88.38
71,88.64,86.89,87.76,84.48,88.33
72,87.91,88.01,86.45,85.50,88.81
73,88.25,88.06,87.02,85.19,87.86
74,88.69,87.95,87.17,86.53,87.24
75,88.49,88.15,88.21,85.92,87.98
76,88.62,88.49,87.36,86.19,88.86
77,88.79,87.91,88.36,87.06,88.36
78,88.16,88.37,88.75,85.62,89.00
79,88.57,88.33,87.75,85.25,89.27
80,88.74,87.93,88.38,86.18,87.99
81,88.29,88.33,88.14,86.83,88.96
82,87.89,88.15,86.99,86.76,88.39
83,88.15,88.42,88.81,85.74,87.70
84,89.34,88.13,88.65,86.50,87.69
85,88.63,88.11,89.11,86.83,89.41
86,88.45,87.62,88.63,86.52,88.72
87,89.10,88.23,88.57,86.98,89.45
88,88.61,87.17,88.24,86.11,89.74
89,88.60,87.91,88.57,86.83,89.65
90,89.14,88.47,88.37,86.55,88.53
91,89.50,88.43,88.16,86.21,89.19
92,90.89,89.95,91.46,89.64,91.10
93,91.21,90.43,91.58,90.08,91.12
94,91.14,90.43,91.80,89.76,91.30
95,91.39,90.69,91.79,89.62,91.30
96,91.26,90.89,91.81,89.93,90.97
97,91.36,90.80,91.91,89.89,91.66
98,91.10,90.80,91.61,90.09,91.42
99,91.42,91.00,91.91,90.45,91.52
100,91.16,90.80,91.90,90.24,91.50
101,90.90,91.10,91.74,90.13,91.65
102,91.14,90.76,92.19,90.31,91.77
103,91.50,90.92,91.99,89.94,91.77
104,91.48,90.77,92.13,89.95,91.49
105,91.40,90.64,91.86,90.75,91.50
106,91.68,91.09,92.19,90.45,91.91
107,91.02,91.38,92.12,90.12,91.54
108,91.09,91.22,91.85,90.31,91.70
109,91.26,90.87,91.71,90.45,91.73
110,91.32,91.13,92.16,90.57,91.55
111,91.46,91.02,92.12,89.82,91.95
112,91.46,91.16,92.48,90.87,91.55
113,91.22,91.36,92.21,90.62,91.95
114,90.99,91.16,92.23,90.19,91.93
115,91.08,90.94,92.13,90.86,91.77
116,90.95,91.28,92.07,90.71,91.60
117,91.25,91.03,92.10,90.39,91.94
118,91.15,91.23,92.48,90.72,91.55
119,91.31,91.03,92.10,90.58,91.82
120,91.47,91.41,91.91,90.34,91.79
121,91.76,91.24,92.18,90.70,91.77
122,91.92,91.68,92.54,91.56,92.15
123,91.88,91.67,92.65,91.72,92.26
124,91.93,91.59,92.64,91.66,92.26
125,91.77,91.70,92.82,91.94,92.29
126,92.04,91.78,92.84,91.63,92.09
127,92.00,91.74,92.88,92.01,92.13
128,92.03,91.68,92.82,91.95,92.37
129,92.04,91.67,92.59,91.66,92.31
130,92.04,91.57,92.53,91.92,92.38
131,92.06,91.82,92.60,91.69,92.47
132,92.09,91.82,92.75,91.75,92.23
133,92.06,91.77,92.75,91.61,92.26
134,92.10,91.85,92.77,91.86,92.33
135,91.90,91.76,92.88,91.87,92.30
136,91.95,91.80,92.71,91.83,92.19
137,91.98,92.00,92.66,91.86,92.34
138,91.94,91.57,92.86,91.86,92.33
139,92.22,91.77,92.66,92.04,92.29
140,92.03,91.64,92.75,91.91,92.38
141,91.96,91.68,92.74,92.01,92.18
142,92.08,91.81,92.96,91.96,92.42
143,92.04,91.76,92.84,91.89,92.35
144,92.06,91.80,92.83,91.96,92.41
145,92.10,91.85,92.73,92.02,92.32
146,92.12,91.95,92.81,91.78,92.41
147,91.93,91.79,92.68,91.63,92.43
148,92.11,91.98,92.65,91.86,92.29
149,91.89,91.82,92.77,91.73,92.39
150,92.20,91.90,92.85,92.00,92.46


==> Data/fashion_deep1.csv <==
epochs,a,b,c,d,e
1,64.58,67.37,70.00,67.93,68.24
2,72.68,71.18,74.57,74.63,73.15
3,72.49,74.72,76.66,75.20,73.78
4,77.14,76.61,77.08,77.10,76.05
5,78.84,78.40,77.67,79.43,77.89
6,78.83,78.35,80.47,78.34,77.65
7,77.83,75.09,80.58,81.12,77.77
8,78.79,80.32,80.81,82.23,80.59
9,79.35,79.90,82.97,81.39,80.80
10,80.62,82.84,81.80,82.23,81.27
11,79.64,81.63,83.72,81.24,83.55
12,82.00,81.76,84.84,84.10,81.74
13,82.77,84.17,83.95,83.87,81.57
14,83.37,82.00,84.98,84.07,83.64
15,84.40,83.68,84.45,84.25,82.71
16,80.99,85.11,85.29,85.30,85.22
17,83.51,84.97,84.60,85.07,85.10
18,84.44,85.58,85.41,83.99,84.94
19,85.16,86.14,85.49,85.26,85.57
20,86.19,86.45,85.81,85.97,86.23
21,84.19,86.33,86.51,86.07,86.31
22,86.41,86.83,87.26,86.22,85.09
23,86.45,86.96,86.80,86.95,87.27
24,86.64,86.95,87.13,86.45,86.26
25,86.58,87.61,86.64,87.59,87.52
26,86.85,87.42,87.03,86.33,85.42
27,86.32,85.91,87.88,87.61,87.50
28,87.39,88.54,87.42,87.79,87.38
29,88.02,87.69,88.69,87.66,87.84
30,87.92,88.21,88.31,88.21,87.67
31,87.66,88.74,88.41,86.81,87.70
32,88.47,87.92,88.41,87.86,88.26
33,86.89,88.86,88.99,88.36,87.69
34,87.82,87.86,89.14,88.86,86.90
35,87.61,88.57,88.76,89.18,88.43
36,88.22,88.94,89.02,87.78,88.30
37,88.98,88.98,89.12,88.24,88.19
38,88.63,89.31,89.64,88.71,88.67
39,89.04,88.90,89.50,89.24,88.82
40,89.14,89.13,89.49,88.61,87.43
41,88.28,89.85,89.87,88.53,88.17
42,88.54,89.33,89.46,89.35,88.94
43,89.13,88.92,89.68,88.73,88.89
44,89.16,88.95,89.65,88.77,88.85
45,88.81,89.09,89.59,88.54,88.99
46,89.21,89.07,90.01,88.89,89.01
47,89.95,88.83,89.14,89.27,87.96
48,89.76,89.56,90.33,89.37,88.51
49,88.63,89.50,90.15,89.96,88.84
50,88.95,89.83,89.89,88.45,88.64
51,89.25,89.63,89.89,88.97,89.64
52,88.99,89.26,90.13,89.55,88.91
53,89.77,88.82,90.41,89.25,88.71
54,89.49,89.75,90.31,89.06,88.88
55,89.97,89.34,90.46,89.78,88.33
56,89.99,88.80,90.43,89.06,89.38
57,88.23,88.79,89.83,90.06,89.87
58,89.41,90.27,90.11,89.47,89.16
59,89.43,89.68,90.20,90.46,88.85
60,89.83,90.00,90.04,89.34,89.36
61,90.22,89.74,89.61,89.44,89.79
62,90.78,90.66,90.77,90.57,90.15
63,90.74,90.93,90.98,90.29,90.28
64,90.86,90.81,90.82,90.69,90.12
65,90.82,91.19,91.32,90.81,89.66
66,90.81,90.93,91.25,90.75,89.92
67,90.67,90.97,91.24,90.72,90.33
68,90.61,90.73,91.02,90.99,90.52
69,90.75,91.13,91.13,90.87,90.49
70,90.66,90.98,91.05,91.09,90.02
71,90.73,91.04,91.45,90.76,90.65
72,90.62,91.17,91.08,91.32,90.18
73,90.90,91.26,91.06,90.86,90.33
74,91.14,90.64,90.98,90.72,90.43
75,91.04,91.22,91.19,90.92,90.24
76,90.58,91.31,91.33,91.09,90.46
77,90.77,91.37,91.21,90.91,90.70
78,90.90,91.30,91.32,91.16,89.99
79,90.78,91.25,91.51,90.83,90.63
80,91.02,91.27,91.38,91.06,90.14
81,90.82,91.36,91.50,91.02,90.81
82,91.15,91.57,91.49,91.27,90.88
83,91.06,91.47,91.67,91.10,90.85
84,91.11,91.50,91.53,91.15,90.92
85,90.80,91.65,91.68,91.34,90.89
86,91.03,91.42,91.61,91.29,90.97
87,91.05,91.47,91.47,91.41,90.92
88,91.21,91.47,91.56,91.41,90.88
89,91.07,91.48,91.64,91.41,90.86
90,91.08,91.64,91.64,91.30,90.87
91,91.12,91.56,91.71,91.44,90.82
92,90.86,91.48,91.59,91.49,90.97
93,91.02,91.54,91.63,91.42,90.83
94,91.18,91.59,91.63,91.26,90.87
95,91.20,91.58,91.61,91.31,90.85
96,91.01,91.58,91.69,91.19,90.97
97,91.32,91.39,91.58,91.42,90.96
98,90.90,91.54,91.63,91.48,90.90
99,91.15,91.51,91.63,91.18,90.96
100,91.10,91.46,91.61,91.37,90.80


==> Data/fashion_deep2.csv <==
epochs,a,b,c,d,e
1,71.11,74.11,68.05,76.75,73.71
2,75.25,78.76,79.27,79.93,78.59
3,78.34,82.26,78.86,83.17,79.22
4,81.71,83.77,83.72,84.59,82.39
5,80.81,85.4,84.41,84.74,81.92
6,83.26,85.95,84.45,87.59,85.53
7,84.98,86.23,85.69,88.56,86.29
8,85.72,84.79,86.84,89.04,86.95
9,85.23,87.77,85.87,87.97,87.86
10,85.78,89.04,85.75,88.82,87.33
11,85.93,87.95,87.72,87.94,88.47
12,87.04,88.71,87.39,88.98,88.78
13,84.73,89.66,87.55,90.01,88.49
14,88.09,89.65,88.88,89.81,88.78
15,88.21,89.2,87.97,90.16,89.11
16,88.56,89.43,89.07,90.32,89.47
17,88.78,89.4,89.96,89.26,90.36
18,88.05,90.12,89.73,89.82,89.85
19,88.37,90.3,90.19,90.7,90.39
20,89.19,90.53,90.12,89.16,89.7
21,89.57,89.87,90.23,90.91,90.11
22,89.04,90.95,90.02,90.43,90.39
23,89.68,90.91,89.54,90.59,89.84
24,89.4,90.56,90.29,90.67,90.54
25,89.28,91.19,90.27,90.69,89.79
26,90.15,90.45,90.47,90.58,89.66
27,88.87,90.44,90.63,91.71,90.39
28,90.01,89.78,90.9,90.56,90.18
29,89.66,90.29,91.15,91.08,90.18
30,90.21,90.83,90.83,91.37,91.06
31,90.14,90.54,91,91.9,90.68
32,89.29,90.52,91.28,91.74,90.47
33,89.82,91.16,90.91,91.6,90.71
34,89.97,90.78,91.45,91.61,90.77
35,90.24,91.18,91.24,91.97,90.7
36,88.88,91.1,91.36,91.45,90.69
37,90.13,91.35,91.54,91.46,91.03
38,90.51,90.86,91.27,91.75,91.63
39,90.09,91.37,90.8,91.48,91.03
40,90.32,91.04,91.35,92.08,91.41
41,90.96,90.38,91.51,91.13,91.14
42,90.31,91,91.15,91.78,91.14
43,90.96,91.2,91.49,91.76,90.6
44,90.75,91.51,91.77,91.3,91.21
45,90.7,91.16,91.78,91.67,91.76
46,90.93,91.08,91.69,91.22,91.66
47,90.94,91.44,91.3,91.15,91.22
48,90.87,91.51,92.13,91.75,91
49,91.33,91.08,92.02,91.64,91.64
50,89.5,91.72,91.53,91.51,91.1
51,91.1,91.83,91.73,92.18,91.03
52,91.09,91.64,92.23,91.62,91.32
53,90.62,91.72,92.66,91.52,91.89
54,91.58,91.75,92.22,92.26,91.57
55,90.72,90.92,91.73,92.01,91.79
56,91.46,90.37,92.21,91.55,91.47
57,91.56,91.51,91.51,92.24,91.53
58,91.18,92.04,92.51,92.14,91.5
59,90.25,91.58,92.64,91.96,91.32
60,90.92,91.74,92.42,92.26,91.77
61,91.61,91,91.6,92.17,91.92
62,91.98,92.61,92.83,92.99,92.43
63,92.27,92.52,93.15,93.14,92.61
64,92.15,92.8,92.84,93.09,92.63
65,91.84,92.79,93.15,93.4,92.71
66,92.43,92.89,93.17,92.86,92.81
67,92.4,92.95,92.64,93.32,92.48
68,92.11,92.87,93.17,93.17,92.61
69,92.28,93,92.88,93,92.7
70,92.46,92.77,93.28,93.29,92.73
71,92.34,92.83,93.05,92.99,92.5
72,92.39,92.58,92.94,93.29,92.8
73,92.86,92.99,92.86,93.15,92.75
74,92.51,93,93.28,92.92,92.78
75,92.2,92.9,93.31,93.3,92.58
76,92.47,92.8,93.38,92.98,92.63
77,92.22,92.67,93.23,93.24,92.8
78,92.63,92.76,93.37,93.31,92.74
79,92.28,92.89,93.32,92.89,93.09
80,92.14,92.62,93.4,93.48,93.06
81,92.29,92.94,92.87,93.31,92.28
82,92.65,93.2,93.51,93.64,93.04
83,92.62,93.16,93.34,93.67,93.04
84,92.69,93.16,93.52,93.58,93.02
85,92.72,93.22,93.56,93.6,92.98
86,92.7,93.07,93.53,93.75,93.1
87,92.77,93.23,93.47,93.61,93.16
88,92.76,93.15,93.5,93.7,93.1
89,92.69,93.17,93.7,93.6,93.07
90,92.83,93.09,93.63,93.49,92.98
91,92.64,93.19,93.65,93.7,93.22
92,92.83,93.28,93.45,93.67,93.12
93,92.61,93.15,93.57,93.75,92.86
94,92.76,93.13,93.58,93.62,93.06
95,92.74,93.17,93.66,93.68,93.27
96,92.73,93.15,93.75,93.75,93
97,92.74,93.32,93.6,93.67,93.11
98,92.69,93.25,93.47,93.57,92.96
99,92.72,93.26,93.42,93.78,93.16
100,92.74,93.14,93.69,93.65,93.1


==> Data/svhn_deep1.csv <==
epochs,a,b,c,d,e
1,29.05,19.59,35.18,34.66,31.62
2,57.47,44.46,65.13,57.97,64.32
3,72.03,67.41,74.51,70.73,77.82
4,79.55,77.80,83.00,75.86,82.43
5,82.77,83.53,85.31,80.62,84.65
6,84.04,85.35,86.96,82.73,86.61
7,86.75,86.62,88.21,85.34,87.72
8,87.32,87.67,88.31,85.90,88.14
9,88.38,88.89,89.30,86.64,88.83
10,89.04,89.44,89.99,87.81,89.58
11,89.70,89.82,90.59,87.17,90.43
12,89.74,89.93,90.72,88.15,90.10
13,89.67,90.17,91.52,89.29,90.30
14,90.74,90.91,90.85,89.87,90.77
15,91.24,91.14,92.40,89.94,90.36
16,91.28,90.64,91.67,89.67,90.58
17,91.62,91.36,92.36,90.06,91.38
18,91.71,91.73,92.13,90.22,92.29
19,91.67,91.19,92.51,90.42,91.96
20,91.96,92.34,92.27,91.01,91.41
21,92.10,91.53,92.99,90.62,91.35
22,92.65,92.12,92.72,91.10,92.22
23,91.93,91.25,93.30,91.47,92.47
24,92.06,92.29,93.19,90.73,92.42
25,92.79,92.53,93.35,91.79,92.37
26,92.69,92.45,93.02,91.77,92.82
27,92.74,92.81,93.52,91.59,92.17
28,93.45,92.92,92.71,91.93,92.97
29,92.59,92.44,93.24,91.89,92.76
30,92.39,93.07,93.04,91.35,93.06
31,93.19,93.22,93.67,91.93,92.78
32,92.44,92.28,93.69,92.23,93.25
33,93.29,92.68,93.57,92.20,93.35
34,93.24,92.46,93.32,92.11,93.42
35,92.90,93.14,93.68,92.50,93.32
36,92.79,93.34,93.41,92.42,93.40
37,93.30,93.05,93.53,92.54,93.49
38,92.76,92.71,93.89,92.57,94.03
39,93.26,92.89,94.25,92.59,93.44
40,92.85,92.94,94.23,92.69,93.57
41,93.28,92.87,93.59,91.97,93.42
42,92.81,92.76,93.47,92.06,93.46
43,93.26,93.60,93.92,92.93,94.04
44,93.45,93.43,94.20,92.77,93.97
45,93.91,92.94,93.57,93.14,94.03
46,93.56,93.21,94.21,93.01,93.93
47,93.50,93.25,94.28,93.11,94.03
48,93.59,93.74,93.98,93.35,93.81
49,93.51,93.14,94.07,93.40,93.94
50,93.65,93.15,94.15,92.34,93.83
51,92.85,92.97,94.32,92.84,94.23
52,93.29,93.17,94.36,92.94,93.82
53,93.95,93.97,94.30,93.16,93.98
54,93.52,93.38,94.05,93.49,94.13
55,93.29,93.71,94.49,92.90,93.62
56,93.68,93.48,93.73,92.19,93.74
57,93.47,93.50,93.94,92.15,93.54
58,94.21,93.75,94.17,92.85,93.92
59,93.54,93.53,94.13,92.87,94.22
60,93.58,93.18,94.08,93.68,93.95
61,93.86,93.67,93.93,93.42,94.17
62,94.32,94.60,94.93,94.26,94.72
63,94.46,94.64,94.91,94.35,94.70
64,94.50,94.28,95.07,94.63,94.79
65,94.48,94.39,95.08,94.56,94.72
66,94.69,94.52,95.04,94.22,94.57
67,94.42,94.74,94.98,94.40,94.77
68,94.45,94.65,94.94,94.32,94.87
69,94.55,94.55,95.26,94.24,94.84
70,94.46,94.46,95.23,94.20,95.00
71,94.66,94.62,95.17,94.15,95.10
72,94.61,94.63,95.26,94.57,94.93
73,94.76,94.81,94.82,94.49,94.94
74,94.65,94.82,94.95,94.45,95.01
75,94.70,94.60,95.18,94.26,94.89
76,94.63,94.20,95.26,94.65,94.83
77,94.50,94.60,95.10,94.23,94.90
78,94.51,94.65,95.08,94.45,94.97
79,94.51,94.62,95.10,94.56,95.03
80,94.59,94.45,95.07,94.56,94.79
81,94.47,94.35,95.19,94.31,95.02
82,94.71,94.76,95.47,94.70,95.13
83,94.78,94.70,95.47,94.81,95.16
84,94.74,94.64,95.44,94.95,95.12
85,94.87,94.77,95.47,94.81,95.10
86,94.77,94.75,95.52,94.73,95.19
87,94.77,94.69,95.46,94.88,95.03
88,94.76,94.74,95.39,94.88,95.11
89,94.75,94.74,95.51,94.97,95.06
90,94.76,94.73,95.46,94.98,95.09
91,94.67,94.74,95.54,94.91,95.09
92,94.77,94.85,95.44,94.84,95.18
93,94.87,94.70,95.42,94.94,95.16
94,94.81,94.69,95.50,94.88,95.15
95,94.78,94.67,95.44,94.99,95.08
96,94.78,94.75,95.51,94.85,95.16
97,94.87,94.89,95.52,94.86,95.24
98,94.72,94.85,95.45,94.82,95.19
99,94.84,94.65,95.45,94.97,95.20
100,94.83,94.88,95.44,94.82,95.14


==> Data/svhn_deep2.csv <==
epochs,a,b,c,d,e
1,31.08,23.78,19.59,61.63,19.90
2,80.27,76.39,51.09,82.76,62.79
3,86.36,86.20,86.00,85.43,85.10
4,89.96,89.32,89.13,88.01,88.83
5,91.28,91.07,90.62,90.25,90.53
6,91.90,91.94,91.80,90.34,91.96
7,92.87,92.79,92.39,91.19,92.31
8,92.35,93.09,92.19,91.79,92.79
9,93.17,93.38,93.00,91.72,92.92
10,93.47,93.02,93.45,91.87,92.95
11,93.25,93.89,93.36,91.53,92.88
12,94.00,94.15,93.90,92.03,93.63
13,93.17,93.96,94.05,92.10,93.62
14,93.73,94.51,94.43,92.56,93.67
15,93.86,93.52,94.49,93.26,92.86
16,93.88,94.28,93.87,92.13,92.72
17,94.05,94.43,94.52,93.07,93.78
18,94.18,94.43,94.20,92.72,93.32
19,93.92,94.24,94.35,93.50,93.50
20,94.27,94.57,94.07,93.53,93.96
21,94.19,94.25,94.43,93.38,93.92
22,93.82,94.76,94.03,93.73,93.83
23,94.65,94.60,94.64,93.62,94.31
24,94.00,94.50,94.71,93.60,94.53
25,94.50,94.85,94.90,94.08,94.41
26,94.42,94.89,94.63,93.67,94.92
27,94.45,94.68,95.05,93.91,94.33
28,94.74,94.46,94.92,94.35,94.29
29,93.88,94.71,95.47,94.02,94.70
30,94.88,94.95,93.97,93.88,94.75
31,94.78,94.34,95.33,94.17,94.46
32,94.67,94.83,95.13,93.81,94.48
33,95.14,95.54,94.85,93.94,94.34
34,95.31,94.71,94.78,94.25,94.31
35,94.58,95.39,95.08,94.76,94.36
36,94.60,95.04,95.47,94.65,94.11
37,95.21,95.18,94.90,94.51,94.69
38,95.06,94.60,95.47,94.19,94.26
39,94.53,94.38,94.94,94.02,94.75
40,94.96,94.86,95.31,94.16,95.02
41,94.66,94.36,95.06,94.71,94.62
42,95.09,95.10,95.22,95.13,94.64
43,94.61,94.64,95.44,94.68,94.81
44,94.26,93.97,95.41,95.04,94.92
45,95.32,94.51,95.44,93.45,94.79
46,94.53,95.24,95.24,92.43,95.17
47,95.06,94.61,95.54,94.13,94.74
48,95.08,94.69,95.66,93.90,94.44
49,95.26,94.84,95.46,94.30,94.05
50,95.02,94.74,95.76,93.67,94.29
51,94.83,95.19,95.02,94.53,94.68
52,94.90,94.38,95.42,94.65,94.83
53,95.06,95.24,95.30,94.97,95.00
54,95.01,95.31,95.39,93.86,94.99
55,94.75,95.21,95.63,93.97,94.92
56,94.86,94.76,95.55,94.27,94.13
57,95.04,95.57,95.33,94.56,94.40
58,94.87,95.11,95.71,95.17,95.29
59,94.93,94.84,95.68,95.24,95.06
60,95.10,95.18,95.62,94.65,94.72
61,95.29,94.91,95.74,94.65,95.08
62,95.87,96.05,96.31,95.86,95.73
63,96.07,95.98,96.25,95.79,95.57
64,95.90,96.18,96.25,95.67,95.51
65,96.04,96.32,96.18,95.97,95.69
66,95.82,96.37,96.19,95.98,95.94
67,96.00,96.24,96.44,95.80,95.73
68,95.99,96.14,96.30,96.07,95.45
69,95.84,96.06,96.20,95.97,95.62
70,95.94,96.05,96.45,95.62,95.48
71,95.94,96.05,96.37,95.96,96.02
72,96.19,96.04,96.18,95.91,95.83
73,95.92,96.25,96.26,95.99,95.92
74,96.10,96.12,96.34,95.75,95.71
75,95.92,96.19,96.14,96.20,95.76
76,95.91,96.05,96.27,96.00,95.95
77,95.87,96.12,95.84,96.08,95.81
78,96.10,96.37,96.32,95.63,95.74
79,95.93,96.29,96.15,96.11,95.41
80,95.88,95.98,96.37,96.09,95.95
81,96.12,96.15,96.34,95.52,95.84
82,96.13,96.18,96.53,96.33,96.10
83,96.19,96.22,96.47,96.23,96.04
84,96.18,96.34,96.60,96.21,96.10
85,96.25,96.31,96.61,96.29,96.16
86,96.15,96.32,96.56,96.35,96.10
87,96.17,96.40,96.58,96.39,96.13
88,96.27,96.25,96.51,96.25,96.27
89,96.21,96.34,96.67,96.26,96.21
90,96.17,96.42,96.48,96.25,96.08
91,96.24,96.33,96.49,96.21,96.18
92,96.12,96.37,96.61,96.36,96.01
93,96.18,96.28,96.67,96.29,96.12
94,96.17,96.36,96.52,96.25,96.06
95,96.13,96.40,96.48,96.31,96.04
96,96.09,96.41,96.60,96.28,96.02
97,96.18,96.30,96.60,96.30,96.10
98,96.20,96.39,96.54,96.13,96.20
99,96.14,96.37,96.53,96.19,96.09
100,96.24,96.32,96.55,96.37,96.12


==> Data/svhn_deep3.csv <==
epochs,a,b,c,d,e
1,32.72,19.59,19.59,65.80,19.57
2,82.94,21.83,19.58,83.43,77.07
3,89.19,62.82,41.42,86.74,88.18
4,90.13,86.84,83.91,89.78,90.17
5,92.00,89.69,88.85,90.33,91.44
6,93.04,91.18,90.04,89.93,91.56
7,93.00,91.81,91.95,92.25,92.38
8,92.39,91.75,92.89,92.55,92.34
9,91.75,92.43,92.75,91.81,93.89
10,93.47,93.07,92.55,92.70,93.88
11,92.99,93.52,93.71,92.34,93.58
12,93.94,92.52,93.65,92.94,93.92
13,93.22,94.05,93.69,93.22,94.01
14,94.11,93.86,93.39,93.45,94.19
15,94.35,93.81,93.40,92.69,94.40
16,94.76,93.25,94.32,93.02,94.76
17,93.83,93.42,94.71,94.13,93.90
18,94.71,94.53,94.46,93.66,94.40
19,94.87,94.32,94.22,93.14,94.18
20,93.97,93.43,94.18,94.01,94.95
21,94.72,94.28,94.53,93.51,94.88
22,94.22,93.49,93.68,93.74,94.33
23,94.98,93.12,94.40,94.49,94.75
24,94.88,94.27,94.98,94.40,94.99
25,94.86,94.45,94.82,93.59,94.63
26,94.49,94.19,94.38,93.27,95.45
27,94.50,93.85,94.66,93.75,95.08
28,95.22,94.19,94.66,94.14,95.09
29,94.34,94.66,95.12,94.37,95.04
30,95.01,93.99,94.72,93.82,94.98
31,94.88,94.63,94.61,94.10,95.06
32,94.60,94.66,95.26,93.78,94.76
33,94.83,94.78,94.67,93.88,95.27
34,94.66,94.46,95.26,95.52,94.81
35,94.23,94.51,94.63,95.03,95.13
36,94.78,94.89,94.73,93.87,95.54
37,94.71,94.67,94.53,94.15,95.45
38,94.57,94.95,94.67,94.76,95.46
39,95.31,94.81,94.74,94.84,94.23
40,95.45,94.71,94.68,94.84,94.63
41,94.69,94.45,94.84,93.40,95.06
42,95.41,94.55,95.79,94.58,95.12
43,94.64,94.47,95.03,93.66,94.37
44,95.28,94.50,95.11,94.39,95.76
45,95.35,95.01,95.62,94.48,95.15
46,95.44,94.95,95.32,94.34,94.96
47,95.25,95.22,94.94,94.43,95.61
48,94.98,94.41,95.16,94.46,95.24
49,95.21,95.17,95.30,94.17,95.31
50,95.46,95.13,95.23,94.51,95.78
51,94.91,94.87,94.94,93.63,95.68
52,95.17,95.45,95.03,93.78,94.74
53,95.24,95.51,95.20,95.16,95.81
54,95.26,94.30,95.20,94.90,95.38
55,95.37,94.83,95.05,94.76,95.73
56,95.47,94.75,94.77,94.35,95.52
57,95.41,95.49,95.17,94.88,95.36
58,95.57,95.37,94.55,94.56,95.69
59,95.41,95.21,94.79,93.43,95.31
60,94.66,94.79,95.04,94.89,95.76
61,95.25,94.75,95.55,94.45,95.69
62,96.09,95.72,95.89,96.12,96.38
63,95.98,96.19,96.26,96.25,96.08
64,96.45,96.03,96.21,96.24,96.25
65,96.25,96.00,96.40,96.59,96.56
66,96.34,96.56,96.36,96.04,96.36
67,96.48,96.07,96.31,96.18,96.32
68,96.36,95.88,96.08,96.28,96.37
69,96.42,96.29,96.05,96.21,96.22
70,96.38,96.22,96.29,96.25,96.42
71,96.61,96.27,96.21,96.08,96.51
72,96.71,96.24,96.47,96.47,96.60
73,96.30,96.17,96.31,96.35,96.23
74,96.07,96.28,96.65,96.14,96.36
75,96.45,96.17,96.27,96.14,96.22
76,96.34,96.18,96.54,95.96,96.58
77,96.51,95.94,96.41,96.49,96.55
78,96.62,96.36,96.35,96.60,96.49
79,96.23,96.50,96.10,96.48,96.25
80,96.36,96.45,96.44,96.22,96.52
81,96.39,96.38,96.32,96.22,96.46
82,96.53,96.58,96.71,96.72,96.66
83,96.58,96.42,96.73,96.66,96.76
84,96.60,96.42,96.87,96.87,96.74
85,96.63,96.44,96.75,96.78,96.77
86,96.59,96.50,96.68,96.78,96.68
87,96.63,96.49,96.73,96.70,96.69
88,96.66,96.47,96.73,96.73,96.83
89,96.65,96.54,96.68,96.70,96.75
90,96.70,96.62,96.67,96.61,96.77
91,96.69,96.53,96.70,96.83,96.86
92,96.67,96.47,96.80,96.72,96.64
93,96.67,96.48,96.76,96.72,96.76
94,96.68,96.52,96.75,96.77,96.67
95,96.67,96.47,96.70,96.90,96.60
96,96.72,96.42,96.86,96.85,96.67
97,96.67,96.51,96.88,96.97,96.66
98,96.59,96.44,96.80,96.87,96.80
99,96.57,96.67,96.76,96.78,96.73
100,96.55,96.54,96.67,96.80,96.70

